A new Bayesian two-sample t-test for effect size estimation under uncertainty based on a two-component Gaussian mixture with known allocations and the region of practical equivalence

Testing differences between a treatment and control group is common practice in biomedical research like randomized controlled trials (RCT). The standard two-sample t-test relies on null hypothesis significance testing (NHST) via p-values, which has several drawbacks. Bayesian alternatives were recently introduced using the Bayes factor, which has its own limitations. This paper introduces an alternative to current Bayesian two-sample t-tests by interpreting the underlying model as a two-component Gaussian mixture in which the effect size is the quantity of interest, which is most relevant in clinical research. Unlike p-values or the Bayes factor, the proposed method focusses on estimation under uncertainty instead of explicit hypothesis testing. Therefore, via a Gibbs sampler the posterior of the effect size is produced, which is used subsequently for either estimation under uncertainty or explicit hypothesis testing based on the region of practical equivalence (ROPE). An illustrative example, theoretical results and a simulation study show the usefulness of the proposed method, and the test is made available in the R package bayest.

==> KitchenRolls.csv <==
ParticipantNumber,Condition,q1_check,q2_check,q1_NEO,q2_NEO,q3_NEO,q4_NEO,q5_NEO,q6_NEO,q7_NEO,q8_NEO,q9_NEO,q10_NEO,q11_NEO,q12_NEO,mean_NEO,q3_check,q4_check,Include,Rotation,Age,Sex,Student,Major.Occupation
1,1,2,6,4,2,1,3,4,4,3,4,5,5,4,5,0.666667,5,5,TRUE,counter,25,M,Y,Rechten
2,2,3,5,5,3,4,4,3,5,4,4,4,5,5,4,1.16667,8,1,TRUE,clock,20,F,Y,Taal- en Cultuurstudies
3,3,7,3,4,2,4,4,4,5,5,4,2,4,4,4,0.833333,7,2,TRUE,counter,25,F,Y,Politicologie
4,4,4,5,3,3,2,2,2,3,5,4,3,2,4,3,0,7,4,TRUE,clock,19,F,Y,Psychologie
5,1,3,3,1,1,1,3,3,4,4,3,4,2,5,2,-0.25,5,2,TRUE,counter,20,F,Y,Geneeskunde
6,2,3,1,3,5,4,5,4,5,4,4,4,2,4,2,0.833333,6,2,TRUE,clock,26,F,Y,Communicatiewetenschap
7,3,4,7,5,4,2,5,4,4,3,4,3,2,4,4,0.666667,5,7,TRUE,counter,23,M,Y,Psychobiologie
8,4,7,2,4,5,4,3,3,3,3,5,4,4,4,4,0.833333,7,4,TRUE,clock,22,F,Y,Psychologie
9,1,5,3,5,4,4,4,4,5,4,5,2,3,3,4,0.916667,7,6,TRUE,counter,18,F,Y,x
10,2,4,6,4,4,2,2,4,4,4,5,5,4,4,4,0.833333,8,2,TRUE,clock,19,F,Y,Sociologie
11,3,4,2,2,2,2,4,4,4,4,4,2,4,4,3,0.25,7,2,TRUE,counter,24,F,Y,Psychologie
12,4,7,2,3,1,4,5,4,4,5,5,3,4,5,2,0.75,8,2,TRUE,clock,20,F,Y,Psychobiologie
13,1,6,3,4,3,2,5,3,4,2,5,4,4,4,4,0.666667,6,4,TRUE,counter,21,F,Y,Psychobiologie
14,2,3,5,4,4,2,3,3,3,4,4,3,4,4,2,0.333333,5,5,TRUE,clock,19,F,Y,Psychologie
15,3,4,5,3,4,5,5,4,4,3,4,4,3,3,4,0.833333,3,7,TRUE,counter,21,F,N,Tekenaar
16,4,7,4,5,2,3,4,4,3,4,3,4,4,4,5,0.75,7,3,TRUE,clock,19,F,Y,Pedagogische Wetenschappen
17,1,4,5,1,2,2,4,3,4,2,2,4,3,4,3,-0.166667,7,1,TRUE,counter,21,F,Y,Oudheidkunde
18,2,0,3,4,1,1,5,2,5,5,2,2,4,4,4,0.25,6,4,TRUE,clock,26,F,Y,Bestuurskunde
19,3,2,2,5,3,4,4,4,4,2,4,5,5,3,4,0.916667,5,4,TRUE,counter,21,M,Y,Psychologie & Wijsbegeerte
20,4,0,6,5,5,4,5,5,5,4,5,5,5,5,5,1.83333,8,5,TRUE,clock,23,M,Y,Psychologie
21,1,0,5,3,3,4,4,3,3,3,4,5,5,5,5,0.916667,6,6,TRUE,counter,41,F,N,Boekhouder
23,3,3,4,5,5,5,5,5,3,5,5,3,5,5,5,1.66667,5,7,TRUE,counter,25,M,Y,History & Philosophy of Science
24,4,6,2,4,4,4,3,5,4,5,4,3,4,5,4,1.08333,7,4,TRUE,clock,31,F,Y,Psychologie
25,1,3,5,1,2,3,4,2,1,5,5,5,4,5,1,0.166667,7,2,TRUE,counter,22,F,Y,Algemene Sociale Wetenschappen
26,2,1,7,1,1,1,3,1,3,5,3,5,1,4,1,-0.583333,7,0,TRUE,clock,19,F,Y,Psychologie
27,3,4,0,5,1,2,2,3,5,4,4,3,5,5,5,0.666667,8,1,TRUE,counter,23,M,Y,Psychobiologie
28,4,5,7,3,3,3,2,2,4,3,3,2,2,4,2,-0.25,8,3,TRUE,clock,19,F,Y,Psychologie
29,1,4,4,5,5,5,4,5,5,4,5,2,1,4,4,1.08333,6,5,TRUE,counter,19,M,Y,Psychobiologie
30,2,0,1,4,4,3,4,4,2,5,4,2,4,4,3,0.583333,3,6,TRUE,clock,21,F,Y,Taal & Communicatie
31,3,1,7,5,3,4,4,4,5,4,4,3,5,4,4,1.08333,3,8,TRUE,counter,21,F,Y,Psychobiologie & Wijsbegeerte
32,4,7,2,2,3,3,4,4,4,4,5,2,5,5,2,0.583333,6,1,TRUE,clock,21,F,Y,Psychologie
33,1,10,10,5,4,3,2,4,5,5,5,5,2,5,3,1,0,0,TRUE,counter,21,F,Y,Psychologie
34,2,5,2,2,2,2,4,1,2,4,4,2,2,4,4,-0.25,6,4,TRUE,clock,20,F,Y,Psychobiologie
35,3,4,1,3,1,1,3,4,5,4,4,3,1,5,2,0,3,1,TRUE,counter,21,F,Y,Algemene Sociale Wetenschappen - A&O + COM
36,4,1,4,5,4,2,4,2,3,1,5,1,5,4,3,0.25,6,1,TRUE,clock,19,F,Y,Psychologie
37,1,7,2,5,5,5,4,4,3,4,4,2,1,5,4,0.833333,4,4,TRUE,counter,22,F,Y,Psychologie
38,2,0,3,5,1,2,5,4,5,3,1,5,5,4,3,0.583333,6,2,TRUE,clock,19,F,Y,Psychologie
39,3,3,4,4,1,5,5,5,4,5,4,3,5,4,4,1.08333,8,1,TRUE,counter,22,M,Y,Bedrijfskunde
40,4,9,2,5,4,3,4,4,4,4,2,3,5,4,5,0.916667,7,3,TRUE,clock,22,M,Y,Media & Cultuur
41,1,3,7,3,4,4,2,4,4,4,4,5,4,5,2,0.75,8,2,TRUE,counter,26,F,Y,Rechten
42,2,0,1,3,4,3,4,2,4,3,5,4,5,3,3,0.583333,4,6,TRUE,clock,21,F,Y,Psychologie
43,3,3,4,4,4,2,3,2,5,2,5,5,4,4,4,0.666667,6,7,TRUE,counter,22,M,Y,Psychobiologie
44,4,2,1,4,3,2,5,4,3,3,4,5,4,3,3,0.583333,6,2,TRUE,clock,20,F,Y,Psychologie
46,2,1,3,4,4,4,4,2,5,4,5,4,2,5,4,0.916667,7,1,TRUE,clock,22,F,Y,Psychologie
47,3,6,6,4,2,3,4,3,4,5,4,3,3,4,2,0.416667,8,2,TRUE,counter,25,F,N,Orthopedagoog (ZZP)
48,4,8,8,4,2,4,2,3,4,2,5,3,3,3,2,0.0833333,7,2,TRUE,clock,19,F,Y,Psychobiologie
50,2,5,4,2,4,4,5,4,3,2,5,5,3,4,3,0.666667,3,3,TRUE,clock,24,F,Y,Psychologie
51,3,5,6,5,2,2,4,2,5,4,4,4,5,5,4,0.833333,6,3,TRUE,counter,19,F,Y,Psychologie
52,4,3,3,5,2,3,2,3,5,5,5,2,2,4,3,0.416667,7,3,TRUE,clock,20,F,Y,Psychobiologie
53,1,5,4,5,4,4,3,4,5,4,4,2,4,4,4,0.916667,7,3,TRUE,counter,22,M,Y,Toegepaste psychologie
54,2,7,2,5,4,4,4,4,4,3,5,2,5,3,3,0.833333,4,5,TRUE,clock,28,M,Y,Psychologie
55,3,2,4,5,4,1,5,3,4,5,5,2,5,5,3,0.916667,8,1,TRUE,counter,20,F,Y,Psychobiologie
56,4,4,4,2,2,3,3,3,4,4,4,4,4,4,3,0.333333,6,2,TRUE,clock,21,F,Y,Psychologie
57,1,2,5,5,4,4,4,4,5,4,2,4,5,5,4,1.16667,5,7,TRUE,counter,25,F,Y,Geschiedenis/Hebreeuws
58,2,6,2,4,3,2,4,4,5,2,4,3,4,4,3,0.5,4,2,TRUE,clock,20,F,Y,Algemene Sociale Wetenschappen
59,3,2,5,4,5,5,5,1,5,3,5,4,3,5,5,1.16667,6,3,TRUE,counter,18,F,N,Geen
60,4,6,3,2,2,3,2,2,4,3,4,4,4,4,2,0,7,2,TRUE,clock,20,F,Y,Psychologie
61,1,2,8,5,4,2,4,2,5,2,5,5,5,5,4,1,7,3,TRUE,counter,23,M,Y,Psychobiologie
62,2,4,2,4,4,4,4,4,2,5,5,5,5,4,4,1.16667,7,3,TRUE,clock,21,F,Y,Psychologie
64,4,8,1,5,4,4,4,4,3,5,4,5,5,4,4,1.25,7,2,TRUE,clock,21,M,Y,Geschiedenis
65,1,7,7,4,4,4,2,2,3,3,4,3,4,4,4,0.416667,6,4,TRUE,counter,17,F,Y,6 VWO
66,2,3,4,4,2,2,2,4,4,5,3,5,5,5,5,0.833333,7,4,TRUE,clock,19,F,Y,Biomedische Wetenschappen
67,3,3,7,5,4,2,3,5,5,4,3,4,5,5,5,1.16667,8,0,TRUE,counter,23,M,Y,Psychobiologie
68,4,4,2,5,5,3,5,4,4,3,5,5,5,5,5,1.5,7,2,TRUE,clock,25,F,Y,HBO Sociaal Juridische Dienstverlening
69,1,1,2,3,4,2,3,4,3,4,3,3,3,3,3,0.166667,1,9,TRUE,counter,38,M,N,Scheikunde
70,2,5,0,4,3,4,3,5,3,5,4,3,4,4,4,0.833333,10,0,TRUE,clock,51,F,N,n.v.t.
71,3,7,0,4,5,4,5,4,3,5,5,2,2,4,3,0.833333,7,2,TRUE,counter,21,F,Y,Communicatiewetenschap
72,4,8,1,3,5,4,4,4,2,5,4,4,4,5,2,0.833333,9,1,TRUE,clock,21,F,Y,Psychologie
73,1,2,1,2,2,2,3,2,2,4,4,3,2,4,2,-0.333333,7,5,TRUE,counter,21,F,Y,Communicatiewetenschap
74,2,2,8,4,4,4,4,2,4,4,4,3,3,3,2,0.416667,3,5,TRUE,clock,21,F,Y,Psychologie
75,3,4,5,2,4,2,4,3,4,4,4,3,2,5,4,0.416667,7,2,TRUE,counter,22,F,Y,Communicatiewetenschap
78,2,4,6,2,2,3,4,4,4,3,4,4,5,4,2,0.416667,6,6,TRUE,clock,21,F,Y,Psychobiologie
79,3,3,3,4,3,1,3,4,4,3,5,4,4,5,4,0.666667,7,1,TRUE,counter,18,F,Y,Psychologie
80,4,2,2,5,4,4,4,4,4,5,4,3,5,4,4,1.16667,7,2,TRUE,clock,24,M,Y,Spaanse Taal & Cultuur
81,1,1,8,4,2,4,2,2,4,4,4,5,2,5,3,0.416667,4,3,TRUE,counter,20,F,Y,Communicatiewetenschap
82,2,5,1,5,5,5,4,3,4,5,5,5,5,5,4,1.58333,7,4,TRUE,clock,19,F,Y,Geschiedenis
83,3,4,3,4,4,2,2,2,4,5,2,5,1,5,3,0.25,8,3,TRUE,counter,27,F,N,x
85,1,3,4,2,2,1,4,1,3,5,4,4,1,4,2,-0.25,7,5,TRUE,counter,21,F,Y,Biomedical Sciences
86,2,2,2,4,3,2,2,3,3,4,4,5,4,4,4,0.5,8,2,TRUE,clock,22,F,Y,Psychobiologie
87,3,4,4,3,3,2,4,3,2,4,4,2,4,4,2,0.0833333,7,3,TRUE,counter,20,F,Y,Biomedisch
88,4,6,7,2,5,4,2,4,3,5,4,4,4,5,3,0.75,7,7,TRUE,clock,28,F,Y,Psychologie
89,1,8,0,5,4,4,4,2,5,4,4,5,3,5,2,0.916667,9,1,TRUE,counter,18,F,Y,Psychologie
90,2,7,8,4,2,1,3,2,5,4,4,3,5,4,2,0.25,5,6,TRUE,clock,21,F,Y,Psychobiologie
91,3,6,6,5,5,5,5,5,5,5,5,5,5,5,5,2,4,7,TRUE,counter,25,F,Y,ACW/Kunstgeschiedenis
92,4,3,5,4,5,4,3,5,5,5,5,3,4,5,3,1.25,6,5,TRUE,clock,19,F,Y,Nederlands
93,1,6,5,5,4,4,5,3,3,4,4,5,5,3,4,1.08333,7,3,TRUE,counter,22,M,Y,Psychobiologie
94,2,3,2,4,3,2,4,2,3,2,5,4,3,3,2,0.0833333,5,4,TRUE,clock,19,F,Y,Psychologie
95,3,3,6,5,5,4,4,3,3,4,3,2,4,4,2,0.583333,7,3,TRUE,counter,21,F,Y,Psychologie
97,1,3,5,4,2,4,2,4,4,5,5,5,2,4,5,0.833333,7,2,TRUE,counter,20,M,Y,Media & Cultuur
98,2,0,4,5,5,4,2,5,5,4,4,2,5,4,5,1.16667,6,4,TRUE,clock,25,M,Y,Bestuurs- en Organisatiewetenschappen
99,3,1,7,5,2,2,4,4,4,5,5,3,5,4,5,1,5,3,TRUE,counter,21,F,Y,Psychologie
101,1,3,7,5,4,2,5,4,5,4,4,3,4,4,4,1,5,4,TRUE,counter,19,M,Y,Psychobiologie
102,2,2,6,1,1,1,5,2,5,3,4,3,3,4,4,0,5,3,TRUE,clock,20,M,Y,Psychobiologie
103,3,5,0,4,4,3,4,3,5,5,4,3,3,4,2,0.666667,6,4,TRUE,counter,19,F,Y,Psychologie
105,1,4,4,4,4,4,4,4,3,3,4,4,4,5,2,0.75,4,7,TRUE,counter,22,F,Y,Psychobiologie
106,2,4,2,3,1,1,4,3,5,5,4,3,3,5,3,0.333333,7,3,TRUE,clock,19,F,Y,Psychobiologie
107,3,5,7,5,3,4,4,4,5,4,5,3,5,4,5,1.25,8,0,TRUE,counter,20,M,Y,Psychologie
109,1,6,4,4,1,1,4,2,4,4,3,3,4,5,2,0.0833333,3,7,TRUE,counter,19,F,Y,ASW
110,2,0,10,5,4,2,5,4,2,5,4,5,5,5,2,1,4,0,TRUE,clock,22,F,Y,Psychologie
111,3,5,5,5,4,4,4,4,5,4,4,4,5,4,5,1.33333,7,1,TRUE,counter,22,M,Y,Psychobiologie en filosofie
113,1,0,10,5,5,1,2,2,5,1,2,3,5,5,4,0.333333,5,10,TRUE,counter,27,M,Y,Economie
115,3,2,6,5,4,2,4,4,5,5,4,5,4,5,3,1.16667,7,4,TRUE,counter,18,F,Y,Psychologie

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

19.12.17 spbasic.bst, spmpsci.bst   -   "n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)

19.1.18 spphys.bst - Mathieu Dutour/Vogel, Andreas requirement (article title missing in bbl)
	           -  format.title "title" output.check

24.4.19  template.tex   -    added Conflict of Interest as a section part below to acknowledgement


==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


